Shape from Blur: Recovering Textured 3D Shape and Motion of Fast Moving Objects

We address the novel task of jointly reconstructing the 3D shape, texture, and motion of an object from a single motion-blurred image. While previous approaches address the deblurring problem only in the 2D image domain, our proposed rigorous modeling of all object properties in the 3D domain enables the correct description of arbitrary object motion. This leads to significantly better image decomposition and sharper deblurring results. We model the observed appearance of a motion-blurred object as a combination of the background and a 3D object with constant translation and rotation. Our method minimizes a loss on reconstructing the input image via differentiable rendering with suitable regularizers. This enables estimating the textured 3D mesh of the blurred object with high fidelity. Our method substantially outperforms competing approaches on several benchmarks for fast moving objects deblurring. Qualitative results show that the reconstructed 3D mesh generates high-quality temporal super-resolution and novel views of the deblurred object.

==> mydata.dat <==
%% LaTeX2e file `mydata.dat'
%% generated by the `filecontents' environment
%% from source `camera-ready' on 2021/10/26.
%%
PSNR,SSIM,model
20.13464004017549,0.5739837242161705,0.030169788748025894
21.27365439890503, 0.7365381991959785, 0.025717921555042267
22.251244738283166, 0.7156104274563595, 0.01904144696891308
21.50960063167925, 0.6824234263593285, 0.023068640381097794
21.04911976535064, 0.6488340663395136, 0.020049814134836197
21.65106532555153, 0.7853029210379208, 0.021662646904587746
21.731518043492063, 0.6654803684175118, 0.01642690785229206
20.848911687623684, 0.5526337155162713, 0.01568545028567314
19.636446664258553, 0.5714271162864237, 0.023159684613347054
24.589360623092958, 0.7342926229169751, 0.02707628533244133
22.891243574570225, 0.7518013213750767, 0.021185453981161118
23.637685962531094, 0.7510268384590953, 0.019052598625421524
24.287902584713486, 0.7420048569835531, 0.0199576448649168
21.645079469932487, 0.6287688267190807, 0.02210923656821251
21.4583851936652, 0.7630891169938193, 0.02385629154741764
20.564317353902, 0.6792932895247283, 0.02316645160317421
13.047678882666858, 0.3928637123273503, 0.0356626957654953
12.260134573269486, 0.4297630165886159, 0.04520507901906967
18.925058192165352, 0.642616863270287, 0.031706638634204865
22.261724617979745, 0.6286928800790108, 0.04169126972556114
23.09250040737096, 0.6916542105806815, 0.045262064784765244
22.609869962215612, 0.7403048439320228, 0.025498341768980026
20.75647209689076, 0.5807220119578604, 0.024976791813969612
27.26585829122781, 0.8465742793812878, 0.019417675212025642
26.021318149165342, 0.7742793206755434, 0.017702510580420494
17.873917006364483, 0.655270288664923, 0.02819090522825718
23.513026662390573, 0.7311653276158894, 0.037753090262413025
21.378457103228804, 0.7380817064773773, 0.032634567469358444
24.654495842157303, 0.7313713897594059, 0.028388790786266327
23.662012942555588, 0.6567582249186603, 0.025454586371779442
22.183018874778067, 0.6110340463442853, 0.030690694227814674
21.33036516601352, 0.5558471077623567, 0.025017062202095985
21.327130735203355, 0.5591135202130458, 0.023083040490746498
21.870462028013087, 0.5934396010696924, 0.023334523662924767
22.130015529377655, 0.5773142124542447, 0.02047230303287506
22.067251126781365, 0.5620824765086738, 0.021787960082292557
23.766801056756094, 0.7226096448983615, 0.023796148598194122
21.736164775957004, 0.638655386786405, 0.04193253815174103
15.271810074318532, 0.5199111876385158, 0.039446551352739334
24.54587726446254, 0.7581652694295089, 0.036909718066453934
21.85238905772782, 0.7436755963921775, 0.04333890974521637
24.210977939071576, 0.6876971160446284, 0.04375537112355232
22.93997676880295, 0.62467472993333, 0.02932589501142502
22.047228408132625, 0.5778349241636662, 0.03027293086051941
21.765161610304364, 0.5627866656070515, 0.023125171661376953
21.487597602224476, 0.5504870242465623, 0.033709682524204254
22.437573459705455, 0.6319420435802404, 0.050738316029310226
20.027762238537434, 0.6629369286336007, 0.036650411784648895
21.852056655700753, 0.5031700199644471, 0.018691105768084526
23.55863090480641, 0.611835375827424, 0.021960677579045296
22.305497441668855, 0.5453428759852343, 0.028872821480035782
21.46764533014903, 0.5586602434727546, 0.030314531177282333
21.756950215020325, 0.5889081682231939, 0.0380852147936821
22.77851545650712, 0.6079189784155412, 0.051381681114435196
21.397166218545756, 0.6310826929095041, 0.03006879612803459
23.04257473780237, 0.6995861951541082, 0.01827131025493145
21.48990817631521, 0.5198271254893478, 0.019090166315436363
23.215201732378752, 0.6637736518749087, 0.05934658274054527
21.685525581429815, 0.5638140162700609, 0.0359826385974884
19.76002655801278, 0.4805852226496121, 0.03431306779384613
21.452305725485303, 0.5374812853205515, 0.03256253898143768
22.47606328215366, 0.5923647342746096, 0.04313353821635246
22.458742666274905, 0.5055336126631913, 0.027521662414073944
16.863452638889818, 0.4781802649674264, 0.024854669347405434
22.36903865387053, 0.47215637465476495, 0.025289982557296753
22.615434581265617, 0.5199330229643037, 0.040820226073265076
23.671200310499415, 0.6048703812113148, 0.03828249126672745
23.395917613832697, 0.5977537447126411, 0.045127786695957184
24.992095220386773, 0.6869785612873589, 0.047582030296325684
22.76112242019462, 0.6081999323788303, 0.0440637469291687
25.299418119021958, 0.7346225472624648, 0.052181635051965714
20.47388463449215, 0.5311148330398987, 0.03849620372056961
23.230626205972257, 0.6478697659349486, 0.03214991092681885
25.440037987591225, 0.6448904352796314, 0.03453715145587921
22.87207682558405, 0.5713782404795211, 0.03517068922519684
16.72896097484013, 0.4284379027267222, 0.046111177653074265
17.548623299102847, 0.426658063699099, 0.036179009824991226
21.055586178782054, 0.5058375477327566, 0.036697737872600555
20.25824531099902, 0.5288516685765619, 0.0353291854262352
24.10361320203959, 0.6197193974256753, 0.033648401498794556
24.46036658490408, 0.6633154290610752, 0.047147225588560104
19.38704316163536, 0.5006434216433266, 0.05144349858164787
21.25879917276211, 0.5455294268557935, 0.04055741801857948
21.4436992131444, 0.5460789913267614, 0.03472023084759712
22.963558701258147, 0.5897705526299455, 0.03653012961149216
24.034673037800367, 0.5997514910430763, 0.03508426621556282
22.883958744564957, 0.6170722429785686, 0.040781207382678986
20.609465792327278, 0.49371285399131537, 0.039949461817741394
20.17976085891871, 0.5632293368028051, 0.03637365251779556
23.458290814771377, 0.6305361590312313, 0.038435861468315125
22.875216535597893, 0.6033741525100609, 0.03759297356009483
20.685519923400623, 0.5674500002529379, 0.03910638019442558
21.124160245660065, 0.5148518105753078, 0.03385167196393013
22.94820285519315, 0.603416368106908, 0.03644585609436035
23.287569297615622, 0.5562809132095603, 0.03523184731602669
22.26871739539891, 0.47190565349845937, 0.03557062894105911
20.428753074308954, 0.5329824262128289, 0.03588532283902168
23.43019485677571, 0.5691877833601419, 0.03640745207667351
24.216603021507424, 0.6106491377653938, 0.03608918935060501
23.800698009915582, 0.6096391085043543, 0.033804599195718765
23.06738332126884, 0.5776458255299881, 0.034834254533052444
23.710932780134897, 0.6476761706705545, 0.03647170960903168
24.18028242780948, 0.6006483859027176, 0.03798631206154823
25.304553002356464, 0.6401452830913957, 0.04186094179749489
23.69929245501686, 0.6462834327276705, 0.03662746772170067
24.706139697120673, 0.6350636127718298, 0.0357193723320961
24.23649186994991, 0.6170981520641995, 0.037116676568984985
23.95672158227177, 0.6170774783682947, 0.03847329318523407
23.464427572934543, 0.6190993979267576, 0.04600167274475098
23.261355027601663, 0.6146033214705975, 0.03982377052307129
21.10858918343711, 0.5292062384648807, 0.042671073228120804
22.673416814274443, 0.5747444368830639, 0.03073578141629696
24.069262627124644, 0.6180694507763398, 0.027816925197839737
26.078274516961923, 0.7625150857061567, 0.05290917679667473
15.652817948717333, 0.45054786313829776, 0.06064748018980026
16.554309050839876, 0.45641619042768955, 0.05613003671169281
22.563694209643064, 0.5786208141556078, 0.03418710082769394
23.166912088357243, 0.6635094272306838, 0.05392173305153847
22.020494705876192, 0.5908054150383097, 0.04135645925998688
22.213008989992645, 0.5749980893322924, 0.038470085710287094
22.703051065775984, 0.7007217388538458, 0.044150300323963165
22.05958102741171, 0.6396508665144451, 0.04817189648747444
25.791802504865196, 0.7589634287327534, 0.055828481912612915
27.636629464005424, 0.8397719306005673, 0.05324065312743187
22.23213009124595, 0.5469614826114385, 0.05375062674283981
18.57436283687882, 0.4813343580643738, 0.05403915420174599
26.521045901659875, 0.7832233375714952, 0.050440236926078796
26.40408609295569, 0.773894866718294, 0.0534377321600914
26.28752505183367, 0.7641913256508794, 0.05342543125152588
27.597827144148273, 0.8035048228826174, 0.012989025563001633
28.33175317374128, 0.7756719030090728, 0.013786247000098228
28.264436901701366, 0.7637761331110972, 0.013334512710571289
28.08147386175605, 0.757015845160529, 0.013547073118388653
28.921551648221197, 0.803789310386489, 0.014462319202721119
29.328974206904967, 0.7783795583556876, 0.014364282600581646
27.37141759335765, 0.7233668073730848, 0.01633119210600853
28.44910794460339, 0.7636424295952559, 0.015913493931293488
28.100158188635827, 0.765388377947454, 0.014662934467196465
28.243317155663664, 0.7612543866082512, 0.01405324973165989
28.221988481104244, 0.767905154658608, 0.016483580693602562
28.0076142221963, 0.7356455857449518, 0.015928013250231743
26.89933952730961, 0.7333130960772121, 0.017000164836645126
25.700695140776496, 0.68681381576987, 0.02029021456837654
26.89646006444185, 0.7501719026969684, 0.018581395968794823
26.98077804811545, 0.7455284858857005, 0.017910519614815712
24.494745361245393, 0.6596509121440708, 0.019503537565469742
27.27925096871335, 0.7013814572364545, 0.014614169485867023
24.68094522311816, 0.6243700283332172, 0.019078867509961128
24.725017566322318, 0.6984109652988553, 0.01990687847137451
26.814712550047034, 0.6441076885406445, 0.018256597220897675
24.171568559231467, 0.5744218590637459, 0.02498774230480194
14.579857202706595, 0.44701700148766677, 0.026543589308857918
29.291876583020453, 0.8052604720168965, 0.026723263785243034
28.6961457722865, 0.7267054037412831, 0.021474068984389305
28.127792977591824, 0.7114534545331683, 0.0192373376339674
28.14800417107328, 0.7137868490590065, 0.019238397479057312
26.896219555794247, 0.6795315095713658, 0.01755026914179325
27.389060325318617, 0.6825878669621543, 0.016829190775752068
27.678339741789173, 0.658308577586973, 0.015282419510185719
24.42550934114767, 0.6557889061996364, 0.016701364889740944
23.93123672611597, 0.6628571609318393, 0.02098534256219864
26.47032109297795, 0.7144937722570166, 0.03185468912124634
25.276901377382014, 0.6865418315368149, 0.02876649983227253
25.110146892212406, 0.6863676160376946, 0.032805394381284714
25.731007235332207, 0.5910628134600803, 0.02975377067923546
25.54008156869272, 0.6072991174071045, 0.021185414865612984
27.202292037663977, 0.6689653294105176, 0.01773151569068432
26.858085234384575, 0.7576104397171934, 0.04264324530959129
23.49157341474173, 0.5683211606605039, 0.02728266641497612
19.814682641710725, 0.5482447445951935, 0.02738605998456478
28.40527442847342, 0.7061492811651695, 0.02575499191880226
23.946240586458487, 0.6469790878602255, 0.0308002308011055
23.35754481568425, 0.5706088181342939, 0.027444038540124893
21.991990258755045, 0.48867901319910045, 0.023432016372680664
23.87956767155329, 0.589207090307848, 0.023060714825987816
25.15835667162602, 0.7421996607651068, 0.01598159223794937
30.36388959505748, 0.8366889059321374, 0.012666101567447186
25.99951732491298, 0.6883540790359364, 0.014539712108671665
28.41838882002117, 0.7412211695833129, 0.0158564280718565
30.868644124748883, 0.8259322625683967, 0.015310419723391533
25.465571047274143, 0.6832349357596117, 0.026692315936088562
21.69479207926228, 0.4433678021609274, 0.02067813277244568
22.08661240523408, 0.5455290814384753, 0.021942174062132835
29.552045957744546, 0.8206877212704581, 0.044849950820207596
16.390823780986285, 0.4855924108232086, 0.028295066207647324
29.150237610549578, 0.7638402885954734, 0.01804344356060028
30.056143145991804, 0.8212560207890967, 0.016447437927126884
24.005944849026882, 0.637041939629484, 0.027598096057772636
24.821289303132037, 0.6663329956786312, 0.03003273345530033
23.09557387415339, 0.6298471973265671, 0.03314857929944992
24.76733415044437, 0.6766028240255112, 0.02927256003022194
28.259218303639578, 0.7299987660495848, 0.03779945150017738
28.315288951266226, 0.7165391325773296, 0.021176110953092575
27.95879794077627, 0.7022034994783093, 0.01706894487142563
24.4025987851839, 0.6509582499355294, 0.03189360722899437
18.524369242479754, 0.4905829221557803, 0.02778063528239727
27.89600286939931, 0.7446718943424485, 0.027499711140990257
29.644420044581956, 0.7767385409820108, 0.03239275515079498
24.520039561061793, 0.6520511281293009, 0.02922387793660164
24.6115927536867, 0.6068901330243197, 0.02648846246302128
17.446663253473936, 0.4594555970532521, 0.026838064193725586
18.586027771700785, 0.48323407842646515, 0.02906675823032856
28.081357359709827, 0.7522162846826611, 0.03597742319107056
28.548738876234676, 0.7560935120373882, 0.030867818742990494
29.09765243995043, 0.737052465364798, 0.03215210139751434
24.160071431330383, 0.5711601842136296, 0.03388476371765137
28.778133758822232, 0.7123696266832045, 0.029000692069530487
29.61553869526698, 0.7679257983756684, 0.032921358942985535
28.858484685256315, 0.7648977051783723, 0.03470038250088692
24.1710109934383, 0.6265697012244575, 0.03048374131321907
24.621771046478237, 0.5974739607855328, 0.03049307130277157
29.223089510614564, 0.7321165442564523, 0.03147214278578758
29.247453287284685, 0.7270574382237702, 0.03304273635149002
28.570460053578675, 0.7033096203498657, 0.03167203441262245
28.938042796358996, 0.7353762675596278, 0.03018844872713089
28.342856037080814, 0.7416410768314956, 0.03130429983139038
28.31115586417813, 0.7291428777762822, 0.031841378659009933
28.448696260014486, 0.7285600460301033, 0.036699552088975906
28.720428936638726, 0.7352483714941282, 0.02978162281215191
28.95023270420544, 0.720968094619477, 0.030918875709176064
28.5778321228941, 0.7079905720886837, 0.034837380051612854
27.92363679271476, 0.6925671599498533, 0.03202427178621292
28.00152409016738, 0.7256862226461049, 0.02956717275083065
27.97594975301702, 0.7325079750353407, 0.032398518174886703
28.519743614617408, 0.7288761674737289, 0.034861210733652115
31.49263462235025, 0.8941326349286358, 0.01258059497922659
27.579067265882887, 0.8789170778743671, 0.01317809522151947
29.701483728762387, 0.9105386058487326, 0.01180650107562542
32.34665607133817, 0.9153823666616798, 0.010247070342302322
35.520136287615266, 0.946547630465437, 0.008280535228550434
33.693292808927964, 0.915258166488459, 0.015858251601457596
28.679348610980494, 0.8129677368705504, 0.016845742240548134
25.79256964430347, 0.7194691480210802, 0.01976218819618225
18.39825836266845, 0.4761942001139964, 0.03315764665603638
24.15423799841591, 0.5809966849467294, 0.027089549228549004
27.15510919988848, 0.7278665142151741, 0.02720322459936142
26.936592871402546, 0.7230922643521476, 0.022617723792791367
28.852328353432473, 0.7406611252299024, 0.023115606978535652
26.793490190360455, 0.7026051530948877, 0.019562482833862305
26.462198225594285, 0.6751033243346238, 0.023388145491480827
24.905496869666777, 0.7154820484296046, 0.03536299616098404
22.06021023589517, 0.5701305051261445, 0.021747959777712822
23.47373062572523, 0.5192193075540854, 0.024881204590201378
28.573866578653906, 0.7631610157804678, 0.02697148732841015
17.625004982983945, 0.4014351895929679, 0.03289325162768364
30.964231734381148, 0.8190526198393888, 0.048949796706438065
20.417361422105017, 0.6958205710919911, 0.0392039492726326
27.701974618936696, 0.7104795669901833, 0.045923661440610886
23.446496051193805, 0.5777147877006051, 0.025276899337768555
23.006381522981144, 0.5240321998171759, 0.02552366442978382
30.2491747938437, 0.7782654119719958, 0.029598888009786606
27.357577955040924, 0.7403410149459483, 0.031972963362932205
28.379691607121387, 0.7546664126540016, 0.02985639125108719
28.744665059039857, 0.7646128118570505, 0.029672402888536453
27.438804928786922, 0.6984209049661827, 0.03202677145600319
29.523545182615784, 0.7622936098823874, 0.03205130994319916
27.693022113012734, 0.7514227814541198, 0.031001541763544083
28.40132388029177, 0.7461498207041499, 0.029174797236919403
29.097057597582392, 0.7448896852890048, 0.026222705841064453
26.824110426520402, 0.6959194200916785, 0.029857253655791283
30.18751394834943, 0.7838863318664315, 0.026179667562246323
22.477748524665152, 0.5998620640531891, 0.02213216945528984
27.037282111968803, 0.9153757544122384, 0.016810694709420204
27.996675531417665, 0.9207997661668719, 0.015458187088370323
27.542893071018323, 0.9012498338432636, 0.01661931537091732
27.678642858554923, 0.9138223320067844, 0.017806343734264374
23.77951216650522, 0.8608459227892721, 0.020868267863988876
22.521019912204984, 0.8200441811952353, 0.024689704179763794
19.6961259897736, 0.7093492062284851, 0.0259028822183609
20.109342217501563, 0.659331042926099, 0.02212747000157833
20.9228913814194, 0.7737514929736639, 0.024054456502199173
21.797676706249575, 0.8047337481921488, 0.02298087812960148
20.736604336214825, 0.6875360357405526, 0.024106543511152267
22.031516498419244, 0.8208896669698269, 0.0272927638143301
22.577701855542234, 0.8592550668790354, 0.026046842336654663
22.298713630375385, 0.9021622091046093, 0.02806764841079712
23.345125953184453, 0.9206906843476974, 0.02571696974337101
26.127439719832633, 0.9307868210326851, 0.016793126240372658
25.53875599685798, 0.9328981097822062, 0.017711933702230453
24.977939928272555, 0.9026330592720537, 0.020146533846855164
18.354229120944826, 0.7178650154244139, 0.037980709224939346
21.372670536459182, 0.6625760997629093, 0.053791601210832596
25.943227972539766, 0.8747348029492643, 0.020179539918899536
27.03480238685406, 0.885253101001064, 0.024033198133111
28.021773256121637, 0.8915665875439474, 0.017364732921123505
27.905906029882942, 0.9055443802830541, 0.01615167036652565
23.83853051591035, 0.8356092528400578, 0.029734846204519272
21.371103246676306, 0.686156193500014, 0.024936379864811897
25.191269117635542, 0.8148216813817533, 0.01929476484656334
23.410669887247664, 0.7730189547257562, 0.021051466464996338
25.343811492115957, 0.796403081207311, 0.022498734295368195
21.2409774072421, 0.7100546774848266, 0.02323572337627411
15.80493126338119, 0.5681001888052597, 0.02592795342206955
19.160903228766053, 0.6025458117888214, 0.02202341891825199
21.052276398320767, 0.6359527058975243, 0.018809854984283447
24.582842350953413, 0.8101463243960875, 0.0201652180403471
24.695907120827307, 0.8458215068285708, 0.019884591922163963
25.41601509298284, 0.839307333391629, 0.016032936051487923
21.409838490960258, 0.6716370629307691, 0.017186598852276802
23.80058373752339, 0.760645053956563, 0.021069303154945374
25.781471950441038, 0.8649832389539905, 0.027330979704856873
26.313361009670544, 0.8542998658369685, 0.02270103245973587
25.809733577229153, 0.8619380603330666, 0.016263356432318687
18.921407333898145, 0.6273326432104185, 0.03237752988934517
20.04652940316725, 0.6471928581337881, 0.03220238536596298
26.655034049402264, 0.8785698697597133, 0.01955178938806057
23.062320731277882, 0.713917192105054, 0.021484436467289925
26.21212821844076, 0.8518889010007236, 0.022675955668091774
24.08920256036612, 0.8196371386278172, 0.023905059322714806
20.600301086780668, 0.6873407758654113, 0.025086311623454094
24.294423317749757, 0.7876968701019075, 0.021351538598537445
20.82148175069298, 0.6159521165367402, 0.015085019171237946
25.67782188040948, 0.8418269369477381, 0.021891096606850624
26.38222252388116, 0.8500698399797793, 0.018427493050694466
26.86770140649096, 0.8650940068532764, 0.017522862181067467
13.572670859807367, 0.6070084508730862, 0.028271500021219254
17.970265341674136, 0.5562400920855479, 0.03463524207472801
21.221363318546356, 0.7232401284600045, 0.040456634014844894
25.486322471106305, 0.8263295671874261, 0.02053467556834221
25.41285683967965, 0.8914350242416568, 0.017364252358675003
26.873627147574766, 0.8964192185773967, 0.01769023761153221
27.667714627618793, 0.8983077120423035, 0.021859033033251762
23.585027883851524, 0.88580354386262, 0.02162640169262886
23.06431704892305, 0.8316984684227167, 0.01933746598660946
24.594019842228676, 0.8617818775439923, 0.020735807716846466
26.70388338551451, 0.8869488843986282, 0.01912875846028328
25.483776704519517, 0.8792489976952758, 0.019128737971186638
24.519215267943505, 0.879462495954598, 0.01877930387854576
22.967689693782777, 0.8573902943149316, 0.02454577572643757
22.750306071325696, 0.8670025440598578, 0.027387389913201332
19.57032045224523, 0.7669774519133685, 0.027244726195931435
22.38929399673588, 0.8644690619072697, 0.024186477065086365
22.738695051531547, 0.8529512861013601, 0.024555331096053123
21.76420850004525, 0.7625194795523553, 0.02075502648949623
24.807856860259733, 0.8936323640750357, 0.020820604637265205
22.601450693996263, 0.7552360569005916, 0.01876165345311165
20.97078652330453, 0.77090268769785, 0.04613635316491127
21.990636746015063, 0.782930641062331, 0.028946127742528915
25.328649832660926, 0.846161125575607, 0.023675598204135895
24.707961654719437, 0.8524122110240834, 0.02169177494943142
25.22952265893947, 0.8841073729254071, 0.017626928165555
27.626375202206557, 0.9001995096655865, 0.017825119197368622
28.85460597466079, 0.9260659298447189, 0.013536849990487099
28.316180708903364, 0.909090205983029, 0.017314374446868896
23.48058451519632, 0.7906229619085994, 0.040805961936712265
20.715074936865626, 0.7168776205418594, 0.028444679453969002
22.235348103700233, 0.7133382896001178, 0.017637237906455994
26.02727121777166, 0.8787078686517069, 0.017675641924142838
26.72363503108983, 0.8208697454575072, 0.0190325565636158
21.36917483762199, 0.7061109853538476, 0.02178717777132988
25.462889338284636, 0.8517446288107839, 0.019958488643169403
23.44092588018458, 0.8220092874740508, 0.02475225366652012
23.840178757371902, 0.8535270512545315, 0.025056790560483932
25.297387999621023, 0.8706523131332866, 0.019344676285982132
21.42616396464119, 0.6996181513329289, 0.018932925537228584
21.161999725176422, 0.6784178571477625, 0.021817756816744804
26.305542699634863, 0.8641401084831273, 0.021145258098840714
25.459997929387615, 0.8707904183811483, 0.018823591992259026
21.42132720092542, 0.6722453288370637, 0.0184035487473011
24.993840739440568, 0.858988438713304, 0.02144118770956993
25.83241839345434, 0.8937994660267372, 0.022346649318933487
25.734584527860342, 0.8733897252123415, 0.018935861065983772
20.087138618199624, 0.6580801237730909, 0.03688693419098854
20.36581191570916, 0.6857672498090542, 0.03168543055653572
25.293796404601082, 0.8537803648485973, 0.017499210312962532
26.06675196201596, 0.8537239663517859, 0.020033840090036392
26.333421320603712, 0.8289227912955319, 0.020581169053912163
24.2677487719359, 0.7749046285905867, 0.02429772913455963
25.584987439868105, 0.8227254815555032, 0.02053058333694935
29.872153717135525, 0.7413694263979569, 0.019171621650457382
28.09646889731212, 0.7358826010416688, 0.020370595157146454
25.661758992798767, 0.6369952159747618, 0.019119277596473694
27.992100084039055, 0.7512540522415793, 0.01899835839867592
29.04396105443082, 0.7421297094684325, 0.020989729091525078
27.11140622222981, 0.7315192808679285, 0.023222746327519417
28.42569691067795, 0.7457396382391112, 0.020763257518410683
27.281244779928183, 0.7101296231087966, 0.01890406757593155
28.46975913185809, 0.6983438570359277, 0.021919162943959236
28.626751917025707, 0.6803050769807716, 0.018273819237947464
28.225834089978573, 0.690768965180947, 0.02312258630990982
26.01985818252828, 0.746348216098452, 0.027750113978981972
24.111930289882388, 0.6754802448754951, 0.023568524047732353
27.622066930325072, 0.599702962407419, 0.020972561091184616
29.60145549339061, 0.6137234565112154, 0.01896248757839203
28.827125225596365, 0.6630720161687416, 0.021771622821688652
27.513900554390798, 0.7442573345785799, 0.02749357558786869
28.74041108613231, 0.6968425482892332, 0.024135006591677666
27.262498600188007, 0.662350859986502, 0.02672986313700676
17.586718417063814, 0.5392250852809355, 0.03940903767943382
26.70532994093901, 0.6296752438942367, 0.023513710126280785
17.70650807223603, 0.563118893050893, 0.036082975566387177
25.70805224494348, 0.5958682722343837, 0.025073884055018425
28.442200902702858, 0.6170093942366318, 0.025008728727698326
25.476863578258346, 0.7332171285612419, 0.024562539532780647
26.83089874341764, 0.7793944362219175, 0.022457581013441086
28.19125151566275, 0.728314084100153, 0.02195877954363823
28.048000397924817, 0.7280956046724865, 0.021905021741986275
27.840927154992038, 0.5854477885524614, 0.020402580499649048
26.453733297920515, 0.7229668620047138, 0.022019730880856514
27.515453923281342, 0.6065002144993511, 0.02270246110856533
27.85552506205906, 0.7008484921370104, 0.024610798805952072
28.027840914739492, 0.6454451363567062, 0.025764206424355507
29.031027599393113, 0.6733478944734326, 0.0246333759278059
25.33025512103315, 0.5871845462586834, 0.029148107394576073
27.545452778427006, 0.6454768921089493, 0.02393862046301365
18.475823682511795, 0.5863375156966946, 0.02913806401193142
20.8164625486341, 0.5499521478600502, 0.025445599108934402
24.74949003606281, 0.6206828672817654, 0.022242804989218712
23.392590660524036, 0.5154690910115455, 0.02531682327389717
26.20074001193849, 0.529347090633639, 0.022775348275899887
27.23274605617693, 0.6370147836976311, 0.021121157333254814
23.70015346928514, 0.4949366160251651, 0.022120194509625435
29.110819487522598, 0.6826531570319616, 0.020758487284183502
28.607715235799724, 0.5872883096739976, 0.020004572346806526
25.0253057877471, 0.565929972113547, 0.025745682418346405
22.493024428710157, 0.5289365848618396, 0.0255091842263937
29.19073589883943, 0.8307200251156747, 0.014360053464770317
29.746305563779888, 0.8341181175661917, 0.013212737627327442
27.223256953271697, 0.7619160962424136, 0.0172458253800869
23.186127751875915, 0.713663198294733, 0.021679038181900978
26.148906944946976, 0.6361246625037678, 0.027812901884317398
31.680748289801603, 0.848421119059658, 0.01248486153781414
30.44308134919037, 0.8261413380661453, 0.014587005600333214
32.162299064434734, 0.8795552083049832, 0.012324917130172253
33.70123248296662, 0.8916543811101134, 0.010836795903742313
33.698022536720195, 0.9009124925408798, 0.011220554821193218
32.252034561498206, 0.9126118158703371, 0.011681860312819481
31.885200950753845, 0.8833657893025206, 0.014829467050731182
31.47958107220875, 0.864749868632435, 0.01708221808075905
31.07144864355298, 0.8491612146551375, 0.016488613560795784
31.91612595097366, 0.8783092485955111, 0.0178624726831913
25.84191073680931, 0.6752605868308499, 0.02075164020061493
30.06451691878476, 0.799844611804637, 0.01750781573355198
30.3316037675678, 0.8373792185103415, 0.015077783726155758
27.045970734403216, 0.7233042890154275, 0.016760345548391342
29.7348746953205, 0.8501474934968773, 0.018746981397271156
25.49468299212296, 0.6332327009056631, 0.019067863002419472
28.467465274330536, 0.8377021869259198, 0.015313931740820408
29.243812463063765, 0.846092066079223, 0.014298995025455952
29.12445427107525, 0.8204463712066258, 0.01545039750635624
28.962166433246914, 0.8434710226344855, 0.01620449125766754
28.684307049331625, 0.8013061784117852, 0.014327813871204853
27.442943190536866, 0.766107999239628, 0.015815095975995064
29.095871723357718, 0.7832553045635299, 0.015064802020788193
28.023023284006563, 0.7534930860315792, 0.013953648507595062
30.02613730511556, 0.8307412000586974, 0.013087053783237934
30.29389582324852, 0.8486923789380844, 0.014949580654501915
30.610826093609, 0.8632646049545013, 0.014172120951116085
29.682850609958543, 0.8661816843859673, 0.01387087069451809
29.249332928815484, 0.8563194575025685, 0.014211350120604038
29.568052632127227, 0.827019347574304, 0.014112039469182491
29.576520194638277, 0.7878358935921077, 0.014283966273069382
26.34145413772762, 0.6843629689576587, 0.015851274132728577
28.33318375080243, 0.7871247257880802, 0.015306291170418262
26.791073430516196, 0.7054241712614266, 0.016245972365140915
27.474851064717633, 0.8027293013596977, 0.028364408761262894
26.247641435318954, 0.6891124996226665, 0.02153858169913292
29.941783734195752, 0.889898493077663, 0.015009372495114803
26.21372078188631, 0.8947827745221859, 0.01866786926984787
26.4064076750764, 0.8797435262105602, 0.016910331323742867
28.320220050801627, 0.8732895459981652, 0.017046496272087097
27.962127351680547, 0.8764410264053211, 0.01669258438050747
26.465811159760957, 0.8441888915250929, 0.017697453498840332
23.414118824538225, 0.7664533681952264, 0.018013760447502136
23.489132169483256, 0.7534542648960209, 0.01909000426530838
22.9398070067475, 0.7188935968773343, 0.01797552779316902
24.716538610818294, 0.8358724059083043, 0.017139604315161705
25.914642512860205, 0.8628018860359152, 0.016046680510044098
24.311400381833643, 0.8109360100302694, 0.01697792299091816
20.511986329465213, 0.6391592296751669, 0.01614481210708618
21.30316157567171, 0.6616634305519989, 0.015727851539850235
26.201941267299574, 0.8232046946196767, 0.017783453688025475
25.119613567068026, 0.796711140319899, 0.01885068230330944
25.309899031499945, 0.8187742779145031, 0.018519358709454536
26.556970589495556, 0.8133607529831243, 0.017069917172193527
25.576433824811566, 0.8000524805712581, 0.016899287700653076
28.146842663828092, 0.8610768984813097, 0.016776030883193016
28.23234907132505, 0.8495555350307092, 0.014667535200715065
27.464745412553178, 0.8462439781717727, 0.016353150829672813
27.71282496811733, 0.8345000448512747, 0.016061902046203613
20.401616013299435, 0.6653206913463108, 0.0319751501083374
26.571613575838402, 0.7889336624965276, 0.028346549719572067
28.848950682816987, 0.8393711013523885, 0.016024837270379066
29.019085776315254, 0.8237825774685212, 0.017043590545654297
29.964793918463002, 0.8723600084012006, 0.01512586697936058
31.435677610030126, 0.8728017607026511, 0.015103187412023544
25.49149235651192, 0.7217754132157683, 0.027831021696329117
25.478284917174335, 0.7138608121808732, 0.02643193118274212
28.16935891827736, 0.7780554518101479, 0.014783889055252075
28.000659180725968, 0.7919296877772879, 0.015781909227371216
26.743983809048935, 0.7879594444425736, 0.016393039375543594
25.66243710564082, 0.828559802048707, 0.01893557608127594
25.40074325403193, 0.8396371446431663, 0.01838662102818489
25.698347670445294, 0.7733189132065681, 0.018578961491584778
26.950040116228166, 0.7406399501694033, 0.01751691661775112
27.688580292090762, 0.7750529256344579, 0.01833336614072323
25.792035728257638, 0.7201872605248011, 0.01870064251124859
25.642049802539802, 0.6507268320748316, 0.01797114871442318
27.609771897247303, 0.8505734786507344, 0.016961270943284035
25.334564450421908, 0.8024495885112036, 0.018339743837714195
28.27169202355581, 0.8638306627659534, 0.016953010112047195
29.441454727643954, 0.8130586252569696, 0.016484567895531654
30.417272076362693, 0.8429090153426373, 0.015867970883846283
28.526688438977597, 0.763414729296949, 0.014099045656621456
25.760986435971255, 0.7147882876290893, 0.03137345612049103
24.556779793761567, 0.6576017392429694, 0.0253716092556715
28.843548065550664, 0.8686398238813642, 0.03235839679837227
28.42005979550891, 0.845321557712464, 0.01719767041504383
24.68687094243977, 0.7802267140790254, 0.01889641024172306
27.54725327761857, 0.8425886712203063, 0.016510671004652977
29.226330386615594, 0.8238983500098531, 0.015241719782352448
29.970078507569504, 0.7706709545551735, 0.014882013201713562
30.040884642815445, 0.761009200608876, 0.014836624264717102
29.258458206342112, 0.7391539909409721, 0.014493775554001331
27.430179601544246, 0.7267424626090588, 0.015462188050150871
29.85245910301053, 0.8567779830684336, 0.015332384034991264
29.494265859879107, 0.8676252298326446, 0.014947105199098587
%
% 23.26642188728148,0.6281860517748015,0.02236642874777317
% 17.74299158559117, 0.4916163427860957, 0.02683963254094124
% 19.456675817162147, 0.5367246667083276, 0.026811610907316208
% 22.891713016289145, 0.6913168606754108, 0.02144898660480976
% 23.14436709729401, 0.8271100083286296, 0.01824145019054413
% 24.04249350257698, 0.7861612243063852, 0.017418961971998215
% 26.190417915855157, 0.8392950483250259, 0.017900215461850166
% 20.169565254545425, 0.6939077107043272, 0.018960457295179367
% 25.091460753510372, 0.8503130937850734, 0.01656215637922287
% 26.131720925565425, 0.7759466565869308, 0.011290805414319038
% 27.275945916313074, 0.8704190259783899, 0.011535469442605972
% 29.87977362251373, 0.8352925702759921, 0.01027766428887844
% 20.38867948103993, 0.5747684239674903, 0.01721290871500969
% 25.865511307526532, 0.7288757280955256, 0.02031266875565052
% 22.36639617809177, 0.5642225802461056, 0.03186193108558655
% 22.994936755096948, 0.6340334642072051, 0.02631521038711071
% 23.298275868246797, 0.7892439987198225, 0.03329945355653763
% 24.860645409824844, 0.733759491335311, 0.029100041836500168
% 20.013413329367104, 0.3958168748192126, 0.02925027906894684
% 22.523333439669393, 0.6730995023902353, 0.01907912828028202
% 22.806154316073915, 0.6946340188935232, 0.028507772833108902
% 20.737290473075333, 0.7190133032488089, 0.029211807996034622
% 22.79312407873775, 0.6666263980768496, 0.06560464948415756
% 24.16568924459949, 0.7884675062257163, 0.036850497126579285
% 23.435803322425386, 0.8012280005036363, 0.023631639778614044
% 25.552352554595174, 0.7011553103314359, 0.016510121524333954
% 22.65551317275591, 0.6260999065425219, 0.017450064420700073
% 29.664355821804236, 0.8021161415663582, 0.015739209949970245
% 24.70900159358819, 0.755169727002386, 0.01373207475990057
% 30.809346533336974, 0.9182706823975078, 0.016773223876953125
% 25.604601357114255, 0.5329249659595479, 0.009291634894907475
% 25.050305268663987, 0.5996484983290071, 0.013671892695128918
% 23.726164788418235, 0.5360401459199132, 0.014926381409168243
% 22.716952752848453, 0.6377170649961768, 0.01680624671280384
% 26.341713341262555, 0.6285209914676948, 0.014555063098669052
% 27.472190461925514, 0.7450211238043211, 0.015094726346433163
% 26.633354006968574, 0.6836244323865931, 0.01566375605762005
% 30.284796357246403, 0.7608388294703818, 0.00879699271172285
% 26.38480281046176, 0.7033033420628216, 0.013236545026302338
% 20.280668639797685, 0.6787217626331452, 0.02532518468797207
% 30.0457147855943, 0.8502389559077852, 0.014208655804395676
% 31.307045710603603, 0.7950775206129044, 0.009876010939478874
% 31.475772880868547, 0.6268910141525782, 0.010186750441789627
% 32.577505107717336, 0.6224415002278291, 0.0069545600563287735
% 29.08327420243976, 0.8108794428737548, 0.015293028205633163
% 27.04248681735158, 0.6666617174997551, 0.013499691151082516
% 30.669600449136535, 0.6287316519940926, 0.011136161163449287
% 31.327849959976014, 0.5466653299044104, 0.01945102959871292
% 30.08929702981198, 0.7634839465138106, 0.013264542445540428
% 26.992223769265728, 0.7378470402452351, 0.017138797789812088
% 26.815882650782385, 0.5621652811208344, 0.015213048085570335
% 34.202045134112645, 0.7493002733994202, 0.012123056687414646
% 32.17203714246175, 0.8117146188126151, 0.012812800705432892
% 30.123679095823057, 0.85623860780439, 0.01697113737463951
% 23.01563960062407, 0.6002296728960713, 0.02083222009241581
% 24.26379995089625, 0.8005635891166123, 0.03834473714232445
% 26.19001207076737, 0.8292359791268735, 0.0303453728556633
% 24.23232599135238, 0.7900390999361411, 0.03188049793243408
% 22.58471415885513, 0.7871739125198192, 0.03260454162955284
% 22.802609642644278, 0.7784157856313364, 0.028400687500834465
% 23.231158476108202, 0.8240751443118606, 0.019653458148241043
% 21.40117963963693, 0.650671913945807, 0.01451199036091566
% 18.955359551361635, 0.47936053235277604, 0.015844298526644707
% 18.35062096275665, 0.44114512539212974, 0.016516709700226784
% 23.8425696157228, 0.8270392352431178, 0.022523438557982445
% 22.41352108593648, 0.8202989914983181, 0.02197185344994068
% 22.54533493164829, 0.7384543339207132, 0.03760210797190666
% 17.281586897122825, 0.7753685393449005, 0.03635469824075699
% 27.97053625423655, 0.9264289291198418, 0.031304050236940384
% 29.4902885365369, 0.8934746181393489, 0.0318007618188858
% 24.214773497619113, 0.7565835280233173, 0.04287184029817581
% 15.27534487730572, 0.5466313386387991, 0.06098667532205582
% 27.887518953502752, 0.886618161671614, 0.04212135821580887
% 30.043051036369697, 0.9045736220083904, 0.027907507494091988
% 31.437008585897082, 0.8919412037348359, 0.02083062008023262
% 34.29542721953693, 0.8954626817870501, 0.011584236286580563
% 34.44331653070548, 0.8242613438134008, 0.008517342619597912
% 29.58822940601788, 0.6700928648454302, 0.01602856256067753
% 24.100010115274767, 0.37868036105049857, 0.024884242564439774
% 21.12900305234398, 0.7003447869109891, 0.04442881792783737
% 23.478775150166715, 0.6938379271424456, 0.025730712339282036
% 21.988630061194414, 0.6761729812929378, 0.01793375425040722
% 26.27634953716835, 0.7768036178529573, 0.013853457756340504
% 24.990347752974298, 0.7816192652549935, 0.016909008845686913
% 24.593363656288023, 0.8041189141745693, 0.022519869729876518
% 22.289564471037558, 0.7200240817830326, 0.019866077229380608
% 29.46897754594158, 0.8309595652998149, 0.01358884572982788
% 31.033510109952864, 0.8933160459661044, 0.011311023496091366
% 31.992037322808695, 0.8918365250522609, 0.010922671295702457
% 31.674233743568617, 0.8595544825950829, 0.00766031164675951
% 31.935653507518076, 0.8045406205344703, 0.008366369642317295
% 28.904143751744268, 0.7502075954615239, 0.010976751334965229
% 26.43047175339141, 0.6582494473492322, 0.01669604517519474
% 21.442880826759332, 0.5881199484000807, 0.017778202891349792

